Effects of compressibility on driving zonal flow in gas giants

The banded structures observed on the surfaces of the gas giants are associated with strong zonal winds alternating in direction with latitude. We use three-dimensional numerical simulations of compressible convection in the anelastic approximation to explore the properties of zonal winds in rapidly rotating spherical shells. Since the model is restricted to the electrically insulating outer envelope, we therefore neglect magnetic effects. A systematic parametric study for various density scaleheights and Rayleigh numbers allows to explore the dependence of convection and zonal jets on these parameters and to derive scaling laws. While the density stratification affects the local flow amplitude and the convective scales, global quantities and zonal jets properties remain fairly independent of the density stratification. The zonal jets are maintained by Reynolds stresses, which rely on the correlation between zonal and cylindrically radial flow components. The gradual loss of this correlation with increasing supercriticality hampers all our simulations and explains why the additional compressional source of vorticity hardly affects zonal flows. All these common features may explain why previous Boussinesq models were already successful in reproducing the morphology of zonal jets in gas giants.

==> highlight.txt <==
>We model compressible convection to explore the properties of zonal winds in
rapidly rotating spherical shells. >We perform a systematic parametric study
for various density scaleheights. >Zonal jets properties remain fairly
independent of the density stratification.

